Heavy-quark production in deep-inelastic scattering -- Mellin moments of structure functions

We compute Mellin moments of the heavy-quark structure functions in deep-inelastic scattering at next-to-leading order in quantum chromodynamics, retaining their full dependence on the heavy-quark mass. Using the optical theorem and the operator product expansion, we derive analytic results for fixed Mellin moments $N = 2$ to $22$ of the structure functions $F_2$ and $F_L$. Our results reproduce the known expressions in the relevant asymptotic limits, in particular for virtualities of the exchanged photon $Q^2$ much larger than the heavy-quark mass squared $m^2$, and are in agreement with existing parametrisations of the next-to-leading-order coefficient functions. The computational set-up developed in this work also provides a direct pathway toward extending these calculations to next-to-next-to-leading order.

==> hq-merged/results/README.txt <==
The results are contained in the files X-Y.m.

Here, X denotes the coefficient function and takes the values
  CL   or   C2.

The label Y specifies the partonic channel, where
  SG   denotes the singlet gluon,
  SQ   denotes the singlet quark, and
  NS   denotes the non-singlet quark configuration.

See Eqs. (18) and (48) for details.
The files contain the Mellin moments of the coefficient functions
for N = 2 to N = 22.

The symbol nh denotes the number of heavy quarks with mass m,
while nl denotes the number of massless light quarks.

In the results, a denotes the strong coupling constant in a theory
with nf = nh + nl active flavours
(see Eqs. (24), (29), and (30)).

The variable Q^2 = -q^2 is the bosonic momentum transfer,
and μ is the renormalisation scale.

H[{a1, ..., aN}, λ] denotes a harmonic polylogarithm of weight N
(cf. e.g. Eq. (96)), where λ is the kinematic variable
defined in Eqs. (93) and (94).
Zeta[n] denotes the Riemann zeta function.

Finally, CF, CA, and TF are the standard SU(N) colour factors.

==> results/README.txt <==
The results are contained in the files X-Y.m.

Here, X denotes the coefficient function and takes the values
  CL   or   C2.

The label Y specifies the partonic channel, where
  SG   denotes the singlet gluon,
  SQ   denotes the singlet quark, and
  NS   denotes the non-singlet quark configuration.

See Eqs. (18) and (48) for details.
The files contain the Mellin moments of the coefficient functions
for N = 2 to N = 22.

The symbol nh denotes the number of heavy quarks with mass m,
while nl denotes the number of massless light quarks.

In the results, a denotes the strong coupling constant in a theory
with nf = nh + nl active flavours
(see Eqs. (24), (29), and (30)).

The variable Q^2 = -q^2 is the bosonic momentum transfer,
and μ is the renormalisation scale.

H[{a1, ..., aN}, λ] denotes a harmonic polylogarithm of weight N
(cf. e.g. Eq. (96)), where λ is the kinematic variable
defined in Eqs. (93) and (94).
Zeta[n] denotes the Riemann zeta function.

Finally, CF, CA, and TF are the standard SU(N) colour factors.
